Tree-Cotree Decomposition of Isogeometric Mortared Spaces in H(curl) on Multi-Patch Domains

When applying isogeometric analysis to engineering problems, one often deals with multi-patch spline spaces that have incompatible discretisations, e.g. in the case of moving objects. In such cases mortaring has been shown to be advantageous. This contribution discusses the appropriate B-spline spaces needed for the solution of Maxwell's equations in the functions space H(curl) and the corresponding mortar spaces. The main contribution of this paper is to show that in formulations requiring gauging, as in the vector potential formulation of magnetostatic equations, one can remove the discrete kernel subspace from the mortared spaces by the graph-theoretical concept of a tree-cotree decomposition. The tree-cotree decomposition is done based on the control mesh, it works for non-contractible domains, and it can be straightforwardly applied independently of the degree of the B-spline bases. Finally, the simulation workflow is demonstrated using a realistic model of a rotating permanent magnet synchronous machine.

==> images/beta_M_nsub_slavedeg_2_3_4.csv <==
4,0.76248,0.63021,0.50753
6,0.76923,0.64202,0.49889
8,0.76248,0.65129,0.50525
10,0.76374,0.65397,0.50994
12,0.76248,0.65439,0.51203
14,0.76248,0.65438,0.51281
16,0.76248,0.6544,0.51306


==> images/beta_M_tilde_nsub_slavedeg_2_3_4.csv <==
4,0.75225,0.63021,0.50753
6,0.7612,0.64202,0.49889
8,0.75498,0.65129,0.50525
10,0.75718,0.65397,0.50994
12,0.75589,0.65439,0.51203
14,0.75643,0.65438,0.51281
16,0.75616,0.6544,0.51306


==> images/beta_fivepatch_M_nsub_slavedeg_2_3_4.csv <==
4,0.39193,0.25724,0.18705
6,0.38892,0.25711,0.18137
8,0.38446,0.25912,0.18279
10,0.38026,0.25971,0.18426
12,0.3771,0.25969,0.18507
14,0.37466,0.2595,0.18546
16,0.37271,0.2593,0.18564


==> images/beta_fivepatch_M_tilde_nsub_slavedeg_2_3_4.csv <==
4,0.38978,0.25642,0.18669
6,0.38731,0.25672,0.18115
8,0.38299,0.25899,0.1827
10,0.37492,0.25968,0.18423
12,0.3682,0.25968,0.18506
14,0.36325,0.2595,0.18545
16,0.35943,0.2593,0.18564


==> images/convergence_cube_wholedom_rot0pi_nsub_ndof_relerr_deg_3_4_5.csv <==
,,,,,,,,
4,1392,2582,4300,6642,0.024817,0.0030803,0.00033113,5.24E-05
6,3544,5650,8444,12022,0.010576,0.0008691,6.55E-05,6.40E-06
8,7184,10462,14588,19658,0.0058607,0.00035787,2.06E-05,1.46E-06
10,12696,17402,23116,29934,0.0037247,0.00018127,8.45E-06,4.65E-07
12,20464,26854,34412,0,0.0025767,0.00010427,4.09E-06,0
14,30872,39202,0,0,0.0018887,6.54E-05,0,0
16,44304,0,0,0,0.0014439,0,0,0


==> images/convergence_cube_wholedom_rot1_nsub_ndof_relerr_deg_3_4_5.csv <==
,,,,,,,,
4,1392,2582,4300,6642,0.025509,0.0033364,0.00043892,7.54E-05
6,3544,5650,8444,12022,0.010921,0.0010297,7.97E-05,7.91E-06
8,7184,10462,14588,19658,0.0058596,0.00040764,2.39E-05,1.86E-06
10,12696,17402,23116,29934,0.003795,0.00018881,9.64E-06,6.56E-07
12,20464,26854,34412,0,0.0026508,0.00011147,4.64E-06,0
14,30872,39202,0,0,0.0018961,7.60E-05,0,0
16,44304,0,0,0,0.0014551,0,0,0


==> images/eigvals_correct_spurious.csv <==
1,0.5,0.49999,2,1.99996
2,0.5,0.49999,2,1.99996
3,0.5,0.5,2,2
4,0.75,0.75,3,3
5,0.75,0.75002,3,3.00008
6,1.25,1.25,5,5
7,1.25,1.25,5,5
8,1.25,1.25,5,5
9,1.25,1.25,5,5
10,1.25,1.25,5,5
11,1.25,1.25,5,5
12,1.5,1.5,6,6
13,1.5,1.5,6,6
14,1.5,1.5,6,6
15,1.5,1.5,6,6
16,1.5,1.5,6,6
17,1.5,1.5,6,6
18,2,2,8,8
19,2,2,8,8
20,2,2,8,8
21,2.25,2.25,9,9
22,2.25,2.25,9,9
23,2.25,2.25,9,9
24,2.25,2.25,9,9
25,2.25,2.25,9,9
26,2.25,2.25,9,9
27,2.5007,2.5007,10.0028,10.0028
28,2.5007,2.5007,10.0028,10.0028
29,2.5008,2.5008,10.0032,10.0032
30,2.5008,2.5008,10.0032,10.0032
31,2.5008,2.5008,10.0032,10.0032
32,2.5008,2.5008,10.0032,10.0032
33,2.7508,2.7508,11.0032,11.0032
34,2.7508,2.7508,11.0032,11.0032
35,2.7508,2.7508,11.0032,11.0032
36,2.7508,2.7508,11.0032,11.0032
37,2.7508,2.7508,11.0032,11.0032
38,2.7508,2.7508,11.0032,11.0032
39,3,3,12,12
40,3,3,12,12
41,3.2504,3.2504,13.0016,13.0016
42,3.2504,3.2504,13.0016,13.0016
43,3.2506,3.2506,13.0024,13.0024
44,3.2506,3.2506,13.0024,13.0024
45,3.2508,3.2508,13.0032,13.0032
46,3.2508,3.2508,13.0032,13.0032
47,3.5003,3.5003,14.0012,14.0012
48,3.5003,3.5003,14.0012,14.0012
49,3.5008,3.5008,14.0032,14.0032
50,3.5008,3.5008,14.0032,14.0032
51,3.5008,3.5008,14.0032,14.0032
52,3.5008,3.5008,14.0032,14.0032
53,3.5008,3.5008,14.0032,14.0032
54,3.5008,3.5008,14.0032,14.0032
55,3.5008,3.5008,14.0032,14.0032
56,3.5008,3.5008,14.0032,14.0032
57,3.5008,3.5008,14.0032,14.0032
58,3.5008,3.5008,14.0032,14.0032
59,4.25,3.6495,17,14.598
60,4.25,4.25,17,17
61,4.2505,4.25,17.002,17
62,4.2505,4.2505,17.002,17.002
63,4.2505,4.2505,17.002,17.002
64,4.2505,4.2505,17.002,17.002
65,4.2505,4.2505,17.002,17.002
66,4.2505,4.2505,17.002,17.002
67,4.2508,4.2505,17.0032,17.002
68,4.2508,4.2508,17.0032,17.0032
69,4.2508,4.2508,17.0032,17.0032
70,4.2508,4.2508,17.0032,17.0032
71,4.5005,4.2508,18.002,17.0032
72,4.5005,4.5005,18.002,18.002
73,4.5005,4.5005,18.002,18.002
74,4.5005,4.5005,18.002,18.002
75,4.5005,4.5005,18.002,18.002
76,4.5005,4.5005,18.002,18.002
77,4.5007,4.5005,18.0028,18.002
78,4.5016,4.5007,18.0064,18.0028
79,4.5016,4.5016,18.0064,18.0064
80,4.7516,4.5016,19.0064,18.0064
81,4.7516,4.7516,19.0064,19.0064
82,4.7516,4.7516,19.0064,19.0064
83,4.7516,4.7516,19.0064,19.0064
84,4.7516,4.7516,19.0064,19.0064
85,4.7516,4.7516,19.0064,19.0064
86,5.0005,4.7516,20.002,19.0064
87,5.0005,5.0005,20.002,20.002
88,5.0005,5.0005,20.002,20.002
89,5.0005,5.0005,20.002,20.002
90,5.0005,5.0005,20.002,20.002
91,5.0005,5.0005,20.002,20.002
92,5.2505,5.0005,21.002,20.002
93,5.2505,5.2505,21.002,21.002
94,5.2505,5.2505,21.002,21.002
95,5.2505,5.2505,21.002,21.002
96,5.2505,5.2505,21.002,21.002
97,5.2505,5.2505,21.002,21.002
98,5.2505,5.2505,21.002,21.002
99,5.2505,5.2505,21.002,21.002
100,5.2505,5.2505,21.002,21.002

